Analyzing Redundancy in Pretrained Transformer Models

Transformer-based deep NLP models are trained using hundreds of millions of parameters, limiting their applicability in computationally constrained environments. In this paper, we study the cause of these limitations by defining a notion of Redundancy, which we categorize into two classes: General Redundancy and Task-specific Redundancy. We dissect two popular pretrained models, BERT and XLNet, studying how much redundancy they exhibit at a representation-level and at a more fine-grained neuron-level. Our analysis reveals interesting insights, such as: i) 85% of the neurons across the network are redundant and ii) at least 92% of them can be removed when optimizing towards a downstream task. Based on our analysis, we present an efficient feature-based transfer learning procedure, which maintains 97% performance while using at-most 10% of the original neurons.

==> summary-bert-base-uncased.txt <==
bert-base-uncased Summary
----------------------------------------------------------------
        Layer (type)               Output Shape         Param #
================================================================
         Embedding-1              [-1, 10, 768]      23,440,896
         Embedding-2              [-1, 10, 768]         393,216
         Embedding-3              [-1, 10, 768]           1,536
         LayerNorm-4              [-1, 10, 768]           1,536
           Dropout-5              [-1, 10, 768]               0
    BertEmbeddings-6              [-1, 10, 768]               0
---------------------------------------------------------------
                                                     23,837,184
---------------------------------------------------------------
            Linear-7              [-1, 10, 768]         590,592
            Linear-8              [-1, 10, 768]         590,592
            Linear-9              [-1, 10, 768]         590,592
          Dropout-10           [-1, 12, 10, 10]               0
BertSelfAttention-11            [[-1, 10, 768]]               0
           Linear-12              [-1, 10, 768]         590,592
          Dropout-13              [-1, 10, 768]               0
        LayerNorm-14              [-1, 10, 768]           1,536
   BertSelfOutput-15              [-1, 10, 768]               0
    BertAttention-16            [[-1, 10, 768]]               0
           Linear-17             [-1, 10, 3072]       2,362,368
 BertIntermediate-18             [-1, 10, 3072]               0
           Linear-19              [-1, 10, 768]       2,360,064
          Dropout-20              [-1, 10, 768]               0
        LayerNorm-21              [-1, 10, 768]           1,536
       BertOutput-22              [-1, 10, 768]               0
        BertLayer-23            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
           Linear-24              [-1, 10, 768]         590,592
           Linear-25              [-1, 10, 768]         590,592
           Linear-26              [-1, 10, 768]         590,592
          Dropout-27           [-1, 12, 10, 10]               0
BertSelfAttention-28            [[-1, 10, 768]]               0
           Linear-29              [-1, 10, 768]         590,592
          Dropout-30              [-1, 10, 768]               0
        LayerNorm-31              [-1, 10, 768]           1,536
   BertSelfOutput-32              [-1, 10, 768]               0
    BertAttention-33            [[-1, 10, 768]]               0
           Linear-34             [-1, 10, 3072]       2,362,368
 BertIntermediate-35             [-1, 10, 3072]               0
           Linear-36              [-1, 10, 768]       2,360,064
          Dropout-37              [-1, 10, 768]               0
        LayerNorm-38              [-1, 10, 768]           1,536
       BertOutput-39              [-1, 10, 768]               0
        BertLayer-40            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
           Linear-41              [-1, 10, 768]         590,592
           Linear-42              [-1, 10, 768]         590,592
           Linear-43              [-1, 10, 768]         590,592
          Dropout-44           [-1, 12, 10, 10]               0
BertSelfAttention-45            [[-1, 10, 768]]               0
           Linear-46              [-1, 10, 768]         590,592
          Dropout-47              [-1, 10, 768]               0
        LayerNorm-48              [-1, 10, 768]           1,536
   BertSelfOutput-49              [-1, 10, 768]               0
    BertAttention-50            [[-1, 10, 768]]               0
           Linear-51             [-1, 10, 3072]       2,362,368
 BertIntermediate-52             [-1, 10, 3072]               0
           Linear-53              [-1, 10, 768]       2,360,064
          Dropout-54              [-1, 10, 768]               0
        LayerNorm-55              [-1, 10, 768]           1,536
       BertOutput-56              [-1, 10, 768]               0
        BertLayer-57            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
           Linear-58              [-1, 10, 768]         590,592
           Linear-59              [-1, 10, 768]         590,592
           Linear-60              [-1, 10, 768]         590,592
          Dropout-61           [-1, 12, 10, 10]               0
BertSelfAttention-62            [[-1, 10, 768]]               0
           Linear-63              [-1, 10, 768]         590,592
          Dropout-64              [-1, 10, 768]               0
        LayerNorm-65              [-1, 10, 768]           1,536
   BertSelfOutput-66              [-1, 10, 768]               0
    BertAttention-67            [[-1, 10, 768]]               0
           Linear-68             [-1, 10, 3072]       2,362,368
 BertIntermediate-69             [-1, 10, 3072]               0
           Linear-70              [-1, 10, 768]       2,360,064
          Dropout-71              [-1, 10, 768]               0
        LayerNorm-72              [-1, 10, 768]           1,536
       BertOutput-73              [-1, 10, 768]               0
        BertLayer-74            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
           Linear-75              [-1, 10, 768]         590,592
           Linear-76              [-1, 10, 768]         590,592
           Linear-77              [-1, 10, 768]         590,592
          Dropout-78           [-1, 12, 10, 10]               0
BertSelfAttention-79            [[-1, 10, 768]]               0
           Linear-80              [-1, 10, 768]         590,592
          Dropout-81              [-1, 10, 768]               0
        LayerNorm-82              [-1, 10, 768]           1,536
   BertSelfOutput-83              [-1, 10, 768]               0
    BertAttention-84            [[-1, 10, 768]]               0
           Linear-85             [-1, 10, 3072]       2,362,368
 BertIntermediate-86             [-1, 10, 3072]               0
           Linear-87              [-1, 10, 768]       2,360,064
          Dropout-88              [-1, 10, 768]               0
        LayerNorm-89              [-1, 10, 768]           1,536
       BertOutput-90              [-1, 10, 768]               0
        BertLayer-91            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
           Linear-92              [-1, 10, 768]         590,592
           Linear-93              [-1, 10, 768]         590,592
           Linear-94              [-1, 10, 768]         590,592
          Dropout-95           [-1, 12, 10, 10]               0
BertSelfAttention-96            [[-1, 10, 768]]               0
           Linear-97              [-1, 10, 768]         590,592
          Dropout-98              [-1, 10, 768]               0
        LayerNorm-99              [-1, 10, 768]           1,536
  BertSelfOutput-100              [-1, 10, 768]               0
   BertAttention-101            [[-1, 10, 768]]               0
          Linear-102             [-1, 10, 3072]       2,362,368
BertIntermediate-103             [-1, 10, 3072]               0
          Linear-104              [-1, 10, 768]       2,360,064
         Dropout-105              [-1, 10, 768]               0
       LayerNorm-106              [-1, 10, 768]           1,536
      BertOutput-107              [-1, 10, 768]               0
       BertLayer-108            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
          Linear-109              [-1, 10, 768]         590,592
          Linear-110              [-1, 10, 768]         590,592
          Linear-111              [-1, 10, 768]         590,592
         Dropout-112           [-1, 12, 10, 10]               0
BertSelfAttention-113            [[-1, 10, 768]]               0
          Linear-114              [-1, 10, 768]         590,592
         Dropout-115              [-1, 10, 768]               0
       LayerNorm-116              [-1, 10, 768]           1,536
  BertSelfOutput-117              [-1, 10, 768]               0
   BertAttention-118            [[-1, 10, 768]]               0
          Linear-119             [-1, 10, 3072]       2,362,368
BertIntermediate-120             [-1, 10, 3072]               0
          Linear-121              [-1, 10, 768]       2,360,064
         Dropout-122              [-1, 10, 768]               0
       LayerNorm-123              [-1, 10, 768]           1,536
      BertOutput-124              [-1, 10, 768]               0
       BertLayer-125            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
          Linear-126              [-1, 10, 768]         590,592
          Linear-127              [-1, 10, 768]         590,592
          Linear-128              [-1, 10, 768]         590,592
         Dropout-129           [-1, 12, 10, 10]               0
BertSelfAttention-130            [[-1, 10, 768]]               0
          Linear-131              [-1, 10, 768]         590,592
         Dropout-132              [-1, 10, 768]               0
       LayerNorm-133              [-1, 10, 768]           1,536
  BertSelfOutput-134              [-1, 10, 768]               0
   BertAttention-135            [[-1, 10, 768]]               0
          Linear-136             [-1, 10, 3072]       2,362,368
BertIntermediate-137             [-1, 10, 3072]               0
          Linear-138              [-1, 10, 768]       2,360,064
         Dropout-139              [-1, 10, 768]               0
       LayerNorm-140              [-1, 10, 768]           1,536
      BertOutput-141              [-1, 10, 768]               0
       BertLayer-142            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
          Linear-143              [-1, 10, 768]         590,592
          Linear-144              [-1, 10, 768]         590,592
          Linear-145              [-1, 10, 768]         590,592
         Dropout-146           [-1, 12, 10, 10]               0
BertSelfAttention-147            [[-1, 10, 768]]               0
          Linear-148              [-1, 10, 768]         590,592
         Dropout-149              [-1, 10, 768]               0
       LayerNorm-150              [-1, 10, 768]           1,536
  BertSelfOutput-151              [-1, 10, 768]               0
   BertAttention-152            [[-1, 10, 768]]               0
          Linear-153             [-1, 10, 3072]       2,362,368
BertIntermediate-154             [-1, 10, 3072]               0
          Linear-155              [-1, 10, 768]       2,360,064
         Dropout-156              [-1, 10, 768]               0
       LayerNorm-157              [-1, 10, 768]           1,536
      BertOutput-158              [-1, 10, 768]               0
       BertLayer-159            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
          Linear-160              [-1, 10, 768]         590,592
          Linear-161              [-1, 10, 768]         590,592
          Linear-162              [-1, 10, 768]         590,592
         Dropout-163           [-1, 12, 10, 10]               0
BertSelfAttention-164            [[-1, 10, 768]]               0
          Linear-165              [-1, 10, 768]         590,592
         Dropout-166              [-1, 10, 768]               0
       LayerNorm-167              [-1, 10, 768]           1,536
  BertSelfOutput-168              [-1, 10, 768]               0
   BertAttention-169            [[-1, 10, 768]]               0
          Linear-170             [-1, 10, 3072]       2,362,368
BertIntermediate-171             [-1, 10, 3072]               0
          Linear-172              [-1, 10, 768]       2,360,064
         Dropout-173              [-1, 10, 768]               0
       LayerNorm-174              [-1, 10, 768]           1,536
      BertOutput-175              [-1, 10, 768]               0
       BertLayer-176            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
          Linear-177              [-1, 10, 768]         590,592
          Linear-178              [-1, 10, 768]         590,592
          Linear-179              [-1, 10, 768]         590,592
         Dropout-180           [-1, 12, 10, 10]               0
BertSelfAttention-181            [[-1, 10, 768]]               0
          Linear-182              [-1, 10, 768]         590,592
         Dropout-183              [-1, 10, 768]               0
       LayerNorm-184              [-1, 10, 768]           1,536
  BertSelfOutput-185              [-1, 10, 768]               0
   BertAttention-186            [[-1, 10, 768]]               0
          Linear-187             [-1, 10, 3072]       2,362,368
BertIntermediate-188             [-1, 10, 3072]               0
          Linear-189              [-1, 10, 768]       2,360,064
         Dropout-190              [-1, 10, 768]               0
       LayerNorm-191              [-1, 10, 768]           1,536
      BertOutput-192              [-1, 10, 768]               0
       BertLayer-193            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
          Linear-194              [-1, 10, 768]         590,592
          Linear-195              [-1, 10, 768]         590,592
          Linear-196              [-1, 10, 768]         590,592
         Dropout-197           [-1, 12, 10, 10]               0
BertSelfAttention-198            [[-1, 10, 768]]               0
          Linear-199              [-1, 10, 768]         590,592
         Dropout-200              [-1, 10, 768]               0
       LayerNorm-201              [-1, 10, 768]           1,536
  BertSelfOutput-202              [-1, 10, 768]               0
   BertAttention-203            [[-1, 10, 768]]               0
          Linear-204             [-1, 10, 3072]       2,362,368
BertIntermediate-205             [-1, 10, 3072]               0
          Linear-206              [-1, 10, 768]       2,360,064
         Dropout-207              [-1, 10, 768]               0
       LayerNorm-208              [-1, 10, 768]           1,536
      BertOutput-209              [-1, 10, 768]               0
       BertLayer-210            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
Total                                               108,891,648
===============================================================

==> summary-bert-large-uncased.txt <==
bert-large-uncased Summary
----------------------------------------------------------------
        Layer (type)               Output Shape         Param #
================================================================
         Embedding-1              [-1, 5, 1024]      31,254,528
         Embedding-2              [-1, 5, 1024]         524,288
         Embedding-3              [-1, 5, 1024]           2,048
         LayerNorm-4              [-1, 5, 1024]           2,048
           Dropout-5              [-1, 5, 1024]               0
    BertEmbeddings-6              [-1, 5, 1024]               0
---------------------------------------------------------------
                                                     31,782,912
---------------------------------------------------------------
            Linear-7              [-1, 5, 1024]       1,049,600
            Linear-8              [-1, 5, 1024]       1,049,600
            Linear-9              [-1, 5, 1024]       1,049,600
          Dropout-10             [-1, 16, 5, 5]               0
BertSelfAttention-11            [[-1, 5, 1024]]               0
           Linear-12              [-1, 5, 1024]       1,049,600
          Dropout-13              [-1, 5, 1024]               0
        LayerNorm-14              [-1, 5, 1024]           2,048
   BertSelfOutput-15              [-1, 5, 1024]               0
    BertAttention-16            [[-1, 5, 1024]]               0
           Linear-17              [-1, 5, 4096]       4,198,400
 BertIntermediate-18              [-1, 5, 4096]               0
           Linear-19              [-1, 5, 1024]       4,195,328
          Dropout-20              [-1, 5, 1024]               0
        LayerNorm-21              [-1, 5, 1024]           2,048
       BertOutput-22              [-1, 5, 1024]               0
        BertLayer-23            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
           Linear-24              [-1, 5, 1024]       1,049,600
           Linear-25              [-1, 5, 1024]       1,049,600
           Linear-26              [-1, 5, 1024]       1,049,600
          Dropout-27             [-1, 16, 5, 5]               0
BertSelfAttention-28            [[-1, 5, 1024]]               0
           Linear-29              [-1, 5, 1024]       1,049,600
          Dropout-30              [-1, 5, 1024]               0
        LayerNorm-31              [-1, 5, 1024]           2,048
   BertSelfOutput-32              [-1, 5, 1024]               0
    BertAttention-33            [[-1, 5, 1024]]               0
           Linear-34              [-1, 5, 4096]       4,198,400
 BertIntermediate-35              [-1, 5, 4096]               0
           Linear-36              [-1, 5, 1024]       4,195,328
          Dropout-37              [-1, 5, 1024]               0
        LayerNorm-38              [-1, 5, 1024]           2,048
       BertOutput-39              [-1, 5, 1024]               0
        BertLayer-40            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
           Linear-41              [-1, 5, 1024]       1,049,600
           Linear-42              [-1, 5, 1024]       1,049,600
           Linear-43              [-1, 5, 1024]       1,049,600
          Dropout-44             [-1, 16, 5, 5]               0
BertSelfAttention-45            [[-1, 5, 1024]]               0
           Linear-46              [-1, 5, 1024]       1,049,600
          Dropout-47              [-1, 5, 1024]               0
        LayerNorm-48              [-1, 5, 1024]           2,048
   BertSelfOutput-49              [-1, 5, 1024]               0
    BertAttention-50            [[-1, 5, 1024]]               0
           Linear-51              [-1, 5, 4096]       4,198,400
 BertIntermediate-52              [-1, 5, 4096]               0
           Linear-53              [-1, 5, 1024]       4,195,328
          Dropout-54              [-1, 5, 1024]               0
        LayerNorm-55              [-1, 5, 1024]           2,048
       BertOutput-56              [-1, 5, 1024]               0
        BertLayer-57            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
           Linear-58              [-1, 5, 1024]       1,049,600
           Linear-59              [-1, 5, 1024]       1,049,600
           Linear-60              [-1, 5, 1024]       1,049,600
          Dropout-61             [-1, 16, 5, 5]               0
BertSelfAttention-62            [[-1, 5, 1024]]               0
           Linear-63              [-1, 5, 1024]       1,049,600
          Dropout-64              [-1, 5, 1024]               0
        LayerNorm-65              [-1, 5, 1024]           2,048
   BertSelfOutput-66              [-1, 5, 1024]               0
    BertAttention-67            [[-1, 5, 1024]]               0
           Linear-68              [-1, 5, 4096]       4,198,400
 BertIntermediate-69              [-1, 5, 4096]               0
           Linear-70              [-1, 5, 1024]       4,195,328
          Dropout-71              [-1, 5, 1024]               0
        LayerNorm-72              [-1, 5, 1024]           2,048
       BertOutput-73              [-1, 5, 1024]               0
        BertLayer-74            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
           Linear-75              [-1, 5, 1024]       1,049,600
           Linear-76              [-1, 5, 1024]       1,049,600
           Linear-77              [-1, 5, 1024]       1,049,600
          Dropout-78             [-1, 16, 5, 5]               0
BertSelfAttention-79            [[-1, 5, 1024]]               0
           Linear-80              [-1, 5, 1024]       1,049,600
          Dropout-81              [-1, 5, 1024]               0
        LayerNorm-82              [-1, 5, 1024]           2,048
   BertSelfOutput-83              [-1, 5, 1024]               0
    BertAttention-84            [[-1, 5, 1024]]               0
           Linear-85              [-1, 5, 4096]       4,198,400
 BertIntermediate-86              [-1, 5, 4096]               0
           Linear-87              [-1, 5, 1024]       4,195,328
          Dropout-88              [-1, 5, 1024]               0
        LayerNorm-89              [-1, 5, 1024]           2,048
       BertOutput-90              [-1, 5, 1024]               0
        BertLayer-91            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
           Linear-92              [-1, 5, 1024]       1,049,600
           Linear-93              [-1, 5, 1024]       1,049,600
           Linear-94              [-1, 5, 1024]       1,049,600
          Dropout-95             [-1, 16, 5, 5]               0
BertSelfAttention-96            [[-1, 5, 1024]]               0
           Linear-97              [-1, 5, 1024]       1,049,600
          Dropout-98              [-1, 5, 1024]               0
        LayerNorm-99              [-1, 5, 1024]           2,048
  BertSelfOutput-100              [-1, 5, 1024]               0
   BertAttention-101            [[-1, 5, 1024]]               0
          Linear-102              [-1, 5, 4096]       4,198,400
BertIntermediate-103              [-1, 5, 4096]               0
          Linear-104              [-1, 5, 1024]       4,195,328
         Dropout-105              [-1, 5, 1024]               0
       LayerNorm-106              [-1, 5, 1024]           2,048
      BertOutput-107              [-1, 5, 1024]               0
       BertLayer-108            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-109              [-1, 5, 1024]       1,049,600
          Linear-110              [-1, 5, 1024]       1,049,600
          Linear-111              [-1, 5, 1024]       1,049,600
         Dropout-112             [-1, 16, 5, 5]               0
BertSelfAttention-113            [[-1, 5, 1024]]               0
          Linear-114              [-1, 5, 1024]       1,049,600
         Dropout-115              [-1, 5, 1024]               0
       LayerNorm-116              [-1, 5, 1024]           2,048
  BertSelfOutput-117              [-1, 5, 1024]               0
   BertAttention-118            [[-1, 5, 1024]]               0
          Linear-119              [-1, 5, 4096]       4,198,400
BertIntermediate-120              [-1, 5, 4096]               0
          Linear-121              [-1, 5, 1024]       4,195,328
         Dropout-122              [-1, 5, 1024]               0
       LayerNorm-123              [-1, 5, 1024]           2,048
      BertOutput-124              [-1, 5, 1024]               0
       BertLayer-125            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-126              [-1, 5, 1024]       1,049,600
          Linear-127              [-1, 5, 1024]       1,049,600
          Linear-128              [-1, 5, 1024]       1,049,600
         Dropout-129             [-1, 16, 5, 5]               0
BertSelfAttention-130            [[-1, 5, 1024]]               0
          Linear-131              [-1, 5, 1024]       1,049,600
         Dropout-132              [-1, 5, 1024]               0
       LayerNorm-133              [-1, 5, 1024]           2,048
  BertSelfOutput-134              [-1, 5, 1024]               0
   BertAttention-135            [[-1, 5, 1024]]               0
          Linear-136              [-1, 5, 4096]       4,198,400
BertIntermediate-137              [-1, 5, 4096]               0
          Linear-138              [-1, 5, 1024]       4,195,328
         Dropout-139              [-1, 5, 1024]               0
       LayerNorm-140              [-1, 5, 1024]           2,048
      BertOutput-141              [-1, 5, 1024]               0
       BertLayer-142            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-143              [-1, 5, 1024]       1,049,600
          Linear-144              [-1, 5, 1024]       1,049,600
          Linear-145              [-1, 5, 1024]       1,049,600
         Dropout-146             [-1, 16, 5, 5]               0
BertSelfAttention-147            [[-1, 5, 1024]]               0
          Linear-148              [-1, 5, 1024]       1,049,600
         Dropout-149              [-1, 5, 1024]               0
       LayerNorm-150              [-1, 5, 1024]           2,048
  BertSelfOutput-151              [-1, 5, 1024]               0
   BertAttention-152            [[-1, 5, 1024]]               0
          Linear-153              [-1, 5, 4096]       4,198,400
BertIntermediate-154              [-1, 5, 4096]               0
          Linear-155              [-1, 5, 1024]       4,195,328
         Dropout-156              [-1, 5, 1024]               0
       LayerNorm-157              [-1, 5, 1024]           2,048
      BertOutput-158              [-1, 5, 1024]               0
       BertLayer-159            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-160              [-1, 5, 1024]       1,049,600
          Linear-161              [-1, 5, 1024]       1,049,600
          Linear-162              [-1, 5, 1024]       1,049,600
         Dropout-163             [-1, 16, 5, 5]               0
BertSelfAttention-164            [[-1, 5, 1024]]               0
          Linear-165              [-1, 5, 1024]       1,049,600
         Dropout-166              [-1, 5, 1024]               0
       LayerNorm-167              [-1, 5, 1024]           2,048
  BertSelfOutput-168              [-1, 5, 1024]               0
   BertAttention-169            [[-1, 5, 1024]]               0
          Linear-170              [-1, 5, 4096]       4,198,400
BertIntermediate-171              [-1, 5, 4096]               0
          Linear-172              [-1, 5, 1024]       4,195,328
         Dropout-173              [-1, 5, 1024]               0
       LayerNorm-174              [-1, 5, 1024]           2,048
      BertOutput-175              [-1, 5, 1024]               0
       BertLayer-176            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-177              [-1, 5, 1024]       1,049,600
          Linear-178              [-1, 5, 1024]       1,049,600
          Linear-179              [-1, 5, 1024]       1,049,600
         Dropout-180             [-1, 16, 5, 5]               0
BertSelfAttention-181            [[-1, 5, 1024]]               0
          Linear-182              [-1, 5, 1024]       1,049,600
         Dropout-183              [-1, 5, 1024]               0
       LayerNorm-184              [-1, 5, 1024]           2,048
  BertSelfOutput-185              [-1, 5, 1024]               0
   BertAttention-186            [[-1, 5, 1024]]               0
          Linear-187              [-1, 5, 4096]       4,198,400
BertIntermediate-188              [-1, 5, 4096]               0
          Linear-189              [-1, 5, 1024]       4,195,328
         Dropout-190              [-1, 5, 1024]               0
       LayerNorm-191              [-1, 5, 1024]           2,048
      BertOutput-192              [-1, 5, 1024]               0
       BertLayer-193            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-194              [-1, 5, 1024]       1,049,600
          Linear-195              [-1, 5, 1024]       1,049,600
          Linear-196              [-1, 5, 1024]       1,049,600
         Dropout-197             [-1, 16, 5, 5]               0
BertSelfAttention-198            [[-1, 5, 1024]]               0
          Linear-199              [-1, 5, 1024]       1,049,600
         Dropout-200              [-1, 5, 1024]               0
       LayerNorm-201              [-1, 5, 1024]           2,048
  BertSelfOutput-202              [-1, 5, 1024]               0
   BertAttention-203            [[-1, 5, 1024]]               0
          Linear-204              [-1, 5, 4096]       4,198,400
BertIntermediate-205              [-1, 5, 4096]               0
          Linear-206              [-1, 5, 1024]       4,195,328
         Dropout-207              [-1, 5, 1024]               0
       LayerNorm-208              [-1, 5, 1024]           2,048
      BertOutput-209              [-1, 5, 1024]               0
       BertLayer-210            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-211              [-1, 5, 1024]       1,049,600
          Linear-212              [-1, 5, 1024]       1,049,600
          Linear-213              [-1, 5, 1024]       1,049,600
         Dropout-214             [-1, 16, 5, 5]               0
BertSelfAttention-215            [[-1, 5, 1024]]               0
          Linear-216              [-1, 5, 1024]       1,049,600
         Dropout-217              [-1, 5, 1024]               0
       LayerNorm-218              [-1, 5, 1024]           2,048
  BertSelfOutput-219              [-1, 5, 1024]               0
   BertAttention-220            [[-1, 5, 1024]]               0
          Linear-221              [-1, 5, 4096]       4,198,400
BertIntermediate-222              [-1, 5, 4096]               0
          Linear-223              [-1, 5, 1024]       4,195,328
         Dropout-224              [-1, 5, 1024]               0
       LayerNorm-225              [-1, 5, 1024]           2,048
      BertOutput-226              [-1, 5, 1024]               0
       BertLayer-227            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-228              [-1, 5, 1024]       1,049,600
          Linear-229              [-1, 5, 1024]       1,049,600
          Linear-230              [-1, 5, 1024]       1,049,600
         Dropout-231             [-1, 16, 5, 5]               0
BertSelfAttention-232            [[-1, 5, 1024]]               0
          Linear-233              [-1, 5, 1024]       1,049,600
         Dropout-234              [-1, 5, 1024]               0
       LayerNorm-235              [-1, 5, 1024]           2,048
  BertSelfOutput-236              [-1, 5, 1024]               0
   BertAttention-237            [[-1, 5, 1024]]               0
          Linear-238              [-1, 5, 4096]       4,198,400
BertIntermediate-239              [-1, 5, 4096]               0
          Linear-240              [-1, 5, 1024]       4,195,328
         Dropout-241              [-1, 5, 1024]               0
       LayerNorm-242              [-1, 5, 1024]           2,048
      BertOutput-243              [-1, 5, 1024]               0
       BertLayer-244            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-245              [-1, 5, 1024]       1,049,600
          Linear-246              [-1, 5, 1024]       1,049,600
          Linear-247              [-1, 5, 1024]       1,049,600
         Dropout-248             [-1, 16, 5, 5]               0
BertSelfAttention-249            [[-1, 5, 1024]]               0
          Linear-250              [-1, 5, 1024]       1,049,600
         Dropout-251              [-1, 5, 1024]               0
       LayerNorm-252              [-1, 5, 1024]           2,048
  BertSelfOutput-253              [-1, 5, 1024]               0
   BertAttention-254            [[-1, 5, 1024]]               0
          Linear-255              [-1, 5, 4096]       4,198,400
BertIntermediate-256              [-1, 5, 4096]               0
          Linear-257              [-1, 5, 1024]       4,195,328
         Dropout-258              [-1, 5, 1024]               0
       LayerNorm-259              [-1, 5, 1024]           2,048
      BertOutput-260              [-1, 5, 1024]               0
       BertLayer-261            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-262              [-1, 5, 1024]       1,049,600
          Linear-263              [-1, 5, 1024]       1,049,600
          Linear-264              [-1, 5, 1024]       1,049,600
         Dropout-265             [-1, 16, 5, 5]               0
BertSelfAttention-266            [[-1, 5, 1024]]               0
          Linear-267              [-1, 5, 1024]       1,049,600
         Dropout-268              [-1, 5, 1024]               0
       LayerNorm-269              [-1, 5, 1024]           2,048
  BertSelfOutput-270              [-1, 5, 1024]               0
   BertAttention-271            [[-1, 5, 1024]]               0
          Linear-272              [-1, 5, 4096]       4,198,400
BertIntermediate-273              [-1, 5, 4096]               0
          Linear-274              [-1, 5, 1024]       4,195,328
         Dropout-275              [-1, 5, 1024]               0
       LayerNorm-276              [-1, 5, 1024]           2,048
      BertOutput-277              [-1, 5, 1024]               0
       BertLayer-278            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-279              [-1, 5, 1024]       1,049,600
          Linear-280              [-1, 5, 1024]       1,049,600
          Linear-281              [-1, 5, 1024]       1,049,600
         Dropout-282             [-1, 16, 5, 5]               0
BertSelfAttention-283            [[-1, 5, 1024]]               0
          Linear-284              [-1, 5, 1024]       1,049,600
         Dropout-285              [-1, 5, 1024]               0
       LayerNorm-286              [-1, 5, 1024]           2,048
  BertSelfOutput-287              [-1, 5, 1024]               0
   BertAttention-288            [[-1, 5, 1024]]               0
          Linear-289              [-1, 5, 4096]       4,198,400
BertIntermediate-290              [-1, 5, 4096]               0
          Linear-291              [-1, 5, 1024]       4,195,328
         Dropout-292              [-1, 5, 1024]               0
       LayerNorm-293              [-1, 5, 1024]           2,048
      BertOutput-294              [-1, 5, 1024]               0
       BertLayer-295            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-296              [-1, 5, 1024]       1,049,600
          Linear-297              [-1, 5, 1024]       1,049,600
          Linear-298              [-1, 5, 1024]       1,049,600
         Dropout-299             [-1, 16, 5, 5]               0
BertSelfAttention-300            [[-1, 5, 1024]]               0
          Linear-301              [-1, 5, 1024]       1,049,600
         Dropout-302              [-1, 5, 1024]               0
       LayerNorm-303              [-1, 5, 1024]           2,048
  BertSelfOutput-304              [-1, 5, 1024]               0
   BertAttention-305            [[-1, 5, 1024]]               0
          Linear-306              [-1, 5, 4096]       4,198,400
BertIntermediate-307              [-1, 5, 4096]               0
          Linear-308              [-1, 5, 1024]       4,195,328
         Dropout-309              [-1, 5, 1024]               0
       LayerNorm-310              [-1, 5, 1024]           2,048
      BertOutput-311              [-1, 5, 1024]               0
       BertLayer-312            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-313              [-1, 5, 1024]       1,049,600
          Linear-314              [-1, 5, 1024]       1,049,600
          Linear-315              [-1, 5, 1024]       1,049,600
         Dropout-316             [-1, 16, 5, 5]               0
BertSelfAttention-317            [[-1, 5, 1024]]               0
          Linear-318              [-1, 5, 1024]       1,049,600
         Dropout-319              [-1, 5, 1024]               0
       LayerNorm-320              [-1, 5, 1024]           2,048
  BertSelfOutput-321              [-1, 5, 1024]               0
   BertAttention-322            [[-1, 5, 1024]]               0
          Linear-323              [-1, 5, 4096]       4,198,400
BertIntermediate-324              [-1, 5, 4096]               0
          Linear-325              [-1, 5, 1024]       4,195,328
         Dropout-326              [-1, 5, 1024]               0
       LayerNorm-327              [-1, 5, 1024]           2,048
      BertOutput-328              [-1, 5, 1024]               0
       BertLayer-329            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-330              [-1, 5, 1024]       1,049,600
          Linear-331              [-1, 5, 1024]       1,049,600
          Linear-332              [-1, 5, 1024]       1,049,600
         Dropout-333             [-1, 16, 5, 5]               0
BertSelfAttention-334            [[-1, 5, 1024]]               0
          Linear-335              [-1, 5, 1024]       1,049,600
         Dropout-336              [-1, 5, 1024]               0
       LayerNorm-337              [-1, 5, 1024]           2,048
  BertSelfOutput-338              [-1, 5, 1024]               0
   BertAttention-339            [[-1, 5, 1024]]               0
          Linear-340              [-1, 5, 4096]       4,198,400
BertIntermediate-341              [-1, 5, 4096]               0
          Linear-342              [-1, 5, 1024]       4,195,328
         Dropout-343              [-1, 5, 1024]               0
       LayerNorm-344              [-1, 5, 1024]           2,048
      BertOutput-345              [-1, 5, 1024]               0
       BertLayer-346            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-347              [-1, 5, 1024]       1,049,600
          Linear-348              [-1, 5, 1024]       1,049,600
          Linear-349              [-1, 5, 1024]       1,049,600
         Dropout-350             [-1, 16, 5, 5]               0
BertSelfAttention-351            [[-1, 5, 1024]]               0
          Linear-352              [-1, 5, 1024]       1,049,600
         Dropout-353              [-1, 5, 1024]               0
       LayerNorm-354              [-1, 5, 1024]           2,048
  BertSelfOutput-355              [-1, 5, 1024]               0
   BertAttention-356            [[-1, 5, 1024]]               0
          Linear-357              [-1, 5, 4096]       4,198,400
BertIntermediate-358              [-1, 5, 4096]               0
          Linear-359              [-1, 5, 1024]       4,195,328
         Dropout-360              [-1, 5, 1024]               0
       LayerNorm-361              [-1, 5, 1024]           2,048
      BertOutput-362              [-1, 5, 1024]               0
       BertLayer-363            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-364              [-1, 5, 1024]       1,049,600
          Linear-365              [-1, 5, 1024]       1,049,600
          Linear-366              [-1, 5, 1024]       1,049,600
         Dropout-367             [-1, 16, 5, 5]               0
BertSelfAttention-368            [[-1, 5, 1024]]               0
          Linear-369              [-1, 5, 1024]       1,049,600
         Dropout-370              [-1, 5, 1024]               0
       LayerNorm-371              [-1, 5, 1024]           2,048
  BertSelfOutput-372              [-1, 5, 1024]               0
   BertAttention-373            [[-1, 5, 1024]]               0
          Linear-374              [-1, 5, 4096]       4,198,400
BertIntermediate-375              [-1, 5, 4096]               0
          Linear-376              [-1, 5, 1024]       4,195,328
         Dropout-377              [-1, 5, 1024]               0
       LayerNorm-378              [-1, 5, 1024]           2,048
      BertOutput-379              [-1, 5, 1024]               0
       BertLayer-380            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-381              [-1, 5, 1024]       1,049,600
          Linear-382              [-1, 5, 1024]       1,049,600
          Linear-383              [-1, 5, 1024]       1,049,600
         Dropout-384             [-1, 16, 5, 5]               0
BertSelfAttention-385            [[-1, 5, 1024]]               0
          Linear-386              [-1, 5, 1024]       1,049,600
         Dropout-387              [-1, 5, 1024]               0
       LayerNorm-388              [-1, 5, 1024]           2,048
  BertSelfOutput-389              [-1, 5, 1024]               0
   BertAttention-390            [[-1, 5, 1024]]               0
          Linear-391              [-1, 5, 4096]       4,198,400
BertIntermediate-392              [-1, 5, 4096]               0
          Linear-393              [-1, 5, 1024]       4,195,328
         Dropout-394              [-1, 5, 1024]               0
       LayerNorm-395              [-1, 5, 1024]           2,048
      BertOutput-396              [-1, 5, 1024]               0
       BertLayer-397            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-398              [-1, 5, 1024]       1,049,600
          Linear-399              [-1, 5, 1024]       1,049,600
          Linear-400              [-1, 5, 1024]       1,049,600
         Dropout-401             [-1, 16, 5, 5]               0
BertSelfAttention-402            [[-1, 5, 1024]]               0
          Linear-403              [-1, 5, 1024]       1,049,600
         Dropout-404              [-1, 5, 1024]               0
       LayerNorm-405              [-1, 5, 1024]           2,048
  BertSelfOutput-406              [-1, 5, 1024]               0
   BertAttention-407            [[-1, 5, 1024]]               0
          Linear-408              [-1, 5, 4096]       4,198,400
BertIntermediate-409              [-1, 5, 4096]               0
          Linear-410              [-1, 5, 1024]       4,195,328
         Dropout-411              [-1, 5, 1024]               0
       LayerNorm-412              [-1, 5, 1024]           2,048
      BertOutput-413              [-1, 5, 1024]               0
       BertLayer-414            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
Total                                               334,092,288
===============================================================

==> summary-xlnet-base-cased.txt <==
xlnet-base-cased Summary
----------------------------------------------------------------
        Layer (type)               Output Shape         Param #
================================================================
         Embedding-1               [-1, 2, 768]      24,576,000
           Dropout-2               [-1, 2, 768]               0
           Dropout-3               [-1, 2, 768]               0
---------------------------------------------------------------
                                                     24,576,000
---------------------------------------------------------------
           Dropout-4             [-1, 12, 5, 5]               0
           Dropout-5               [-1, 2, 768]               0
         LayerNorm-6               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-7  [[-1, 768], [-1, ....               0
            Linear-8              [-1, 2, 3072]       2,362,368
           Dropout-9              [-1, 2, 3072]               0
           Linear-10               [-1, 2, 768]       2,360,064
          Dropout-11               [-1, 2, 768]               0
        LayerNorm-12               [-1, 2, 768]           1,536
 XLNetFeedForward-13               [-1, 2, 768]               0
       XLNetLayer-14  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-15             [-1, 12, 5, 5]               0
          Dropout-16               [-1, 2, 768]               0
        LayerNorm-17               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-18  [[-1, 768], [-1,....               0
           Linear-19              [-1, 2, 3072]       2,362,368
          Dropout-20              [-1, 2, 3072]               0
           Linear-21               [-1, 2, 768]       2,360,064
          Dropout-22               [-1, 2, 768]               0
        LayerNorm-23               [-1, 2, 768]           1,536
 XLNetFeedForward-24               [-1, 2, 768]               0
       XLNetLayer-25  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-26             [-1, 12, 5, 5]               0
          Dropout-27               [-1, 2, 768]               0
        LayerNorm-28               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-29  [[-1, 768], [-1,....               0
           Linear-30              [-1, 2, 3072]       2,362,368
          Dropout-31              [-1, 2, 3072]               0
           Linear-32               [-1, 2, 768]       2,360,064
          Dropout-33               [-1, 2, 768]               0
        LayerNorm-34               [-1, 2, 768]           1,536
 XLNetFeedForward-35               [-1, 2, 768]               0
       XLNetLayer-36  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-37             [-1, 12, 5, 5]               0
          Dropout-38               [-1, 2, 768]               0
        LayerNorm-39               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-40  [[-1, 768], [-1,....               0
           Linear-41              [-1, 2, 3072]       2,362,368
          Dropout-42              [-1, 2, 3072]               0
           Linear-43               [-1, 2, 768]       2,360,064
          Dropout-44               [-1, 2, 768]               0
        LayerNorm-45               [-1, 2, 768]           1,536
 XLNetFeedForward-46               [-1, 2, 768]               0
       XLNetLayer-47  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-48             [-1, 12, 5, 5]               0
          Dropout-49               [-1, 2, 768]               0
        LayerNorm-50               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-51  [[-1, 768], [-1,....               0
           Linear-52              [-1, 2, 3072]       2,362,368
          Dropout-53              [-1, 2, 3072]               0
           Linear-54               [-1, 2, 768]       2,360,064
          Dropout-55               [-1, 2, 768]               0
        LayerNorm-56               [-1, 2, 768]           1,536
 XLNetFeedForward-57               [-1, 2, 768]               0
       XLNetLayer-58  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-59             [-1, 12, 5, 5]               0
          Dropout-60               [-1, 2, 768]               0
        LayerNorm-61               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-62  [[-1, 768], [-1,....               0
           Linear-63              [-1, 2, 3072]       2,362,368
          Dropout-64              [-1, 2, 3072]               0
           Linear-65               [-1, 2, 768]       2,360,064
          Dropout-66               [-1, 2, 768]               0
        LayerNorm-67               [-1, 2, 768]           1,536
 XLNetFeedForward-68               [-1, 2, 768]               0
       XLNetLayer-69  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-70             [-1, 12, 5, 5]               0
          Dropout-71               [-1, 2, 768]               0
        LayerNorm-72               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-73  [[-1, 768], [-1,....               0
           Linear-74              [-1, 2, 3072]       2,362,368
          Dropout-75              [-1, 2, 3072]               0
           Linear-76               [-1, 2, 768]       2,360,064
          Dropout-77               [-1, 2, 768]               0
        LayerNorm-78               [-1, 2, 768]           1,536
 XLNetFeedForward-79               [-1, 2, 768]               0
       XLNetLayer-80  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-81             [-1, 12, 5, 5]               0
          Dropout-82               [-1, 2, 768]               0
        LayerNorm-83               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-84  [[-1, 768], [-1,....               0
           Linear-85              [-1, 2, 3072]       2,362,368
          Dropout-86              [-1, 2, 3072]               0
           Linear-87               [-1, 2, 768]       2,360,064
          Dropout-88               [-1, 2, 768]               0
        LayerNorm-89               [-1, 2, 768]           1,536
 XLNetFeedForward-90               [-1, 2, 768]               0
       XLNetLayer-91  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-92             [-1, 12, 5, 5]               0
          Dropout-93               [-1, 2, 768]               0
        LayerNorm-94               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-95  [[-1, 768], [-1,....               0
           Linear-96              [-1, 2, 3072]       2,362,368
          Dropout-97              [-1, 2, 3072]               0
           Linear-98               [-1, 2, 768]       2,360,064
          Dropout-99               [-1, 2, 768]               0
       LayerNorm-100               [-1, 2, 768]           1,536
XLNetFeedForward-101               [-1, 2, 768]               0
      XLNetLayer-102  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
         Dropout-103             [-1, 12, 5, 5]               0
         Dropout-104               [-1, 2, 768]               0
       LayerNorm-105               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-106  [[-1, 768], [-1....               0
          Linear-107              [-1, 2, 3072]       2,362,368
         Dropout-108              [-1, 2, 3072]               0
          Linear-109               [-1, 2, 768]       2,360,064
         Dropout-110               [-1, 2, 768]               0
       LayerNorm-111               [-1, 2, 768]           1,536
XLNetFeedForward-112               [-1, 2, 768]               0
      XLNetLayer-113  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
         Dropout-114             [-1, 12, 5, 5]               0
         Dropout-115               [-1, 2, 768]               0
       LayerNorm-116               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-117  [[-1, 768], [-1....               0
          Linear-118              [-1, 2, 3072]       2,362,368
         Dropout-119              [-1, 2, 3072]               0
          Linear-120               [-1, 2, 768]       2,360,064
         Dropout-121               [-1, 2, 768]               0
       LayerNorm-122               [-1, 2, 768]           1,536
XLNetFeedForward-123               [-1, 2, 768]               0
      XLNetLayer-124  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
         Dropout-125             [-1, 12, 5, 5]               0
         Dropout-126               [-1, 2, 768]               0
       LayerNorm-127               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-128  [[-1, 768], [-1....               0
          Linear-129              [-1, 2, 3072]       2,362,368
         Dropout-130              [-1, 2, 3072]               0
          Linear-131               [-1, 2, 768]       2,360,064
         Dropout-132               [-1, 2, 768]               0
       LayerNorm-133               [-1, 2, 768]           1,536
XLNetFeedForward-134               [-1, 2, 768]               0
      XLNetLayer-135  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
            mask_emb                [1, 1, 768]             768
         Dropout-136               [-1, 2, 768]               0
      XLNetModel-137             [[-1, 5, 768]]               0
        Identity-138                  [-1, 768]               0
          Linear-139                  [-1, 768]         590,592
            Tanh-140                  [-1, 768]               0
         Dropout-141                  [-1, 768]               0
 SequenceSummary-142                  [-1, 768]               0
          Linear-143                    [-1, 2]           1,538
================================================================

